Fast and Reliable Initial Access with Random Beamforming for mmWave Networks

Millimeter-wave (mmWave) communications rely on directional transmissions to overcome severe path loss. Nevertheless, the use of narrow beams complicates the initial access procedure and increase the latency as the transmitter and receiver beams should be aligned for a proper link establishment. In this paper, we investigate the feasibility of random beamforming for the cell-search phase of initial access. We develop a stochastic geometry framework to analyze the performance in terms of detection failure probability and expected latency of initial access as well as total data transmission. Meanwhile, we compare our scheme with the widely used exhaustive search and iterative search schemes, in both control plane and data plane. Our numerical results show that, compared to the other two schemes, random beamforming can substantially reduce the latency of initial access with comparable failure probability in dense networks. We show that the gain of the random beamforming is more prominent in light traffics and low-latency services. Our work demonstrates that developing complex cell-discovery algorithms may be unnecessary in dense mmWave networks and thus shed new lights on mmWave network design.

==> Components/MetaFiles/refs.txt <==
@INPROCEEDINGS{7510902, 
author={C. Zhang and D. Guo and P. Fan}, 
booktitle={2016 IEEE International Conference on Communications (ICC)}, 
title={Tracking angles of departure and arrival in a mobile millimeter wave channel}, 
year={2016}, 
pages={1-6}, 
keywords={Kalman filters;direction-of-arrival estimation;millimetre waves;next generation networks;Kalman filter based tracking algorithm;abrupt change detection method;angles of arrival;angles of departure;mobile millimeter wave channel;next generation wireless networks;path gains;tracking angles;traffic demand;Array signal processing;Change detection algorithms;Channel estimation;Kalman filters;Millimeter wave technology;Receivers;Transmitters;Kalman filter;Millimeter wave;change detection;tracking}, 
doi={10.1109/ICC.2016.7510902}, 
month={May},}


@INPROCEEDINGS{7063467, 
author={J. He and T. Kim and H. Ghauch and K. Liu and G. Wang}, 
booktitle={2014 IEEE Globecom Workshops (GC Wkshps)}, 
title={Millimeter wave MIMO channel tracking systems}, 
year={2014}, 
pages={416-421}, 
keywords={MIMO communication;correlation methods;millimetre wave receivers;precoding;space division multiplexing;telecommunication channels;3GPP specification;hybrid analog/digital precoder and combiner;millimeter wave MIMO channel tracking systems;nonline-of-sight environment;spatial channel model;subspace tracking systems;temporal MIMO channel evolution model;temporally correlated millimeter wave channels;Channel estimation;Channel models;MIMO;Millimeter wave propagation;Millimeter wave technology;Radio frequency;Vectors;Millimeter wave MIMO;channel/subspace tracking;spatial multiplexing;temporally correlated channel}, 
doi={10.1109/GLOCOMW.2014.7063467}, 
ISSN={2166-0077}, 
month={Dec},}

==> JournalmmWave v4/Components/MetaFiles/refs.txt <==
@INPROCEEDINGS{7510902, 
author={C. Zhang and D. Guo and P. Fan}, 
booktitle={2016 IEEE International Conference on Communications (ICC)}, 
title={Tracking angles of departure and arrival in a mobile millimeter wave channel}, 
year={2016}, 
pages={1-6}, 
keywords={Kalman filters;direction-of-arrival estimation;millimetre waves;next generation networks;Kalman filter based tracking algorithm;abrupt change detection method;angles of arrival;angles of departure;mobile millimeter wave channel;next generation wireless networks;path gains;tracking angles;traffic demand;Array signal processing;Change detection algorithms;Channel estimation;Kalman filters;Millimeter wave technology;Receivers;Transmitters;Kalman filter;Millimeter wave;change detection;tracking}, 
doi={10.1109/ICC.2016.7510902}, 
month={May},}


@INPROCEEDINGS{7063467, 
author={J. He and T. Kim and H. Ghauch and K. Liu and G. Wang}, 
booktitle={2014 IEEE Globecom Workshops (GC Wkshps)}, 
title={Millimeter wave MIMO channel tracking systems}, 
year={2014}, 
pages={416-421}, 
keywords={MIMO communication;correlation methods;millimetre wave receivers;precoding;space division multiplexing;telecommunication channels;3GPP specification;hybrid analog/digital precoder and combiner;millimeter wave MIMO channel tracking systems;nonline-of-sight environment;spatial channel model;subspace tracking systems;temporal MIMO channel evolution model;temporally correlated millimeter wave channels;Channel estimation;Channel models;MIMO;Millimeter wave propagation;Millimeter wave technology;Radio frequency;Vectors;Millimeter wave MIMO;channel/subspace tracking;spatial multiplexing;temporally correlated channel}, 
doi={10.1109/GLOCOMW.2014.7063467}, 
ISSN={2166-0077}, 
month={Dec},}
